Neural Relation Graph: A Unified Framework for Identifying Label Noise and Outlier Data

Diagnosing and cleaning data is a crucial step for building robust machine learning systems. However, identifying problems within large-scale datasets with real-world distributions is challenging due to the presence of complex issues such as label errors, under-representation, and outliers. In this paper, we propose a unified approach for identifying the problematic data by utilizing a largely ignored source of information: a relational structure of data in the feature-embedded space. To this end, we present scalable and effective algorithms for detecting label errors and outlier data based on the relational graph structure of data. We further introduce a visualization tool that provides contextual information of a data point in the feature-embedded space, serving as an effective tool for interactively diagnosing data. We evaluate the label error and outlier/out-of-distribution (OOD) detection performances of our approach on the large-scale image, speech, and language domain tasks, including ImageNet, ESC-50, and SST2. Our approach achieves state-of-the-art detection performance on all tasks considered and demonstrates its effectiveness in debugging large-scale real-world datasets across various domains. We release codes at https://github.com/snu-mllab/Neural-Relation-Graph.

==> data/algorithm.csv <==
time-single,single,change-single,time-batch,batch,change-batch
0,9944.3,0,0,9944.3,0
0.026463509,9955.658203,11.35820313,0.132006049,10011.8,67.5
0.052728176,9963.983398,19.68339844,0.264344692,10046.9,102.6
0.079039335,9969.764648,25.46464844,0.397320867,10057.6,113.3
0.10540247,9974.5625,30.2625,0.532096148,10064.6,120.3
0.131702423,9978.730469,34.43046875,0.665939689,10075.5,131.2
0.158007383,9982.294922,37.99492188,0.801462531,10088.9,144.6
0.18430686,9987.085938,42.7859375,0.935944915,10092.4,148.1
0.211120844,9994.771484,50.47148438,1.071567178,10092.7,148.4
0.23748517,10005.81738,61.51738281,1.206275105,10095.9,151.6
0.263786316,10011.15234,66.85234375,,,
0.290127993,10013.95313,69.653125,,,
0.316518068,10016.60645,72.30644531,,,
0.342946529,10018.86328,74.56328125,,,
0.369356155,10020.81934,76.51933594,,,
0.395745993,10022.81445,78.51445313,,,
0.422131777,10024.51953,80.21953125,,,
0.448528528,10027.29004,82.99003906,,,
0.474929571,10030.83008,86.53007813,,,
0.501342535,10032.73633,88.43632813,,,
0.527745009,10034.05664,89.75664063,,,
0.55415988,10035.70313,91.403125,,,
0.580561161,10037.19238,92.89238281,,,
0.606938601,10038.39844,94.0984375,,,
0.633339644,10040.20898,95.90898438,,,
0.65971899,10042.40527,98.10527344,,,
0.68610549,10045.70313,101.403125,,,
0.712513447,10053.39063,109.090625,,,
0.738942623,10060.16406,115.8640625,,,
0.765394449,10062.67871,118.3787109,,,
0.791812182,10063.69141,119.3914063,,,
0.81827116,10064.89258,120.5925781,,,
0.846772909,10066.60742,122.3074219,,,
0.87304616,10068.5957,124.2957031,,,
0.899307728,10069.2959,124.9958984,,,
0.925601482,10069.89648,125.5964844,,,
0.951911926,10070.50391,126.2039063,,,
0.97825551,10071.00391,126.7039063,,,
1.004621267,10071.4248,127.1248047,,,
1.03096509,10071.78125,127.48125,,,
1.057403803,10072.11621,127.8162109,,,
1.083757162,10072.44336,128.1433594,,,
1.110099077,10072.69043,128.3904297,,,
1.136449814,10072.90527,128.6052734,,,
1.162842751,10073.09082,128.7908203,,,
1.189250469,10073.31934,129.0193359,,,
1.217640162,10073.55762,129.2576172,,,
1.244093895,10073.75879,129.4587891,,,
1.270632982,10076.22656,131.9265625,,,
1.297022581,10081.45703,137.1570313,,,
1.3234303,10084.37012,140.0701172,,,
1.349827766,10085.54395,141.2439453,,,
1.376266241,10085.83105,141.5310547,,,
1.402869701,10085.92578,141.6257813,,,
1.429258108,10086.05566,141.7556641,,,
1.455649614,10086.2334,141.9333984,,,
1.482162714,10086.2666,141.9666016,,,
1.508613348,10086.28223,141.9822266,,,

==> data/edge_hist.csv <==
val-clean,bin-clean,val-noisy,bin-noisy,val-clean-simple,bin-clean-simple,val-noisy-simple,bin-noisy-simple
0.0157,-0.981,0.000551,-0.905,0.0138,-0.978,0.00166,-0.893
0.118,-0.962,0.00441,-0.887,0.108,-0.959,0.00498,-0.875
0.287,-0.944,0.00606,-0.869,0.277,-0.94,0.00498,-0.856
0.521,-0.925,0.00991,-0.85,0.467,-0.921,0.0133,-0.838
0.784,-0.906,0.0176,-0.832,0.712,-0.903,0.0166,-0.82
1.05,-0.887,0.0319,-0.814,0.97,-0.884,0.0265,-0.802
1.35,-0.868,0.0325,-0.795,1.25,-0.865,0.0354,-0.784
1.51,-0.849,0.0578,-0.777,1.44,-0.846,0.0459,-0.765
1.57,-0.831,0.0518,-0.759,1.45,-0.827,0.0514,-0.747
1.66,-0.812,0.0815,-0.74,1.5,-0.808,0.0669,-0.729
1.74,-0.793,0.098,-0.722,1.51,-0.79,0.0868,-0.711
1.89,-0.774,0.13,-0.704,1.55,-0.771,0.0951,-0.692
2.08,-0.755,0.177,-0.686,1.61,-0.752,0.134,-0.674
2.28,-0.737,0.246,-0.667,1.73,-0.733,0.21,-0.656
2.44,-0.718,0.304,-0.649,1.92,-0.714,0.228,-0.638
2.47,-0.699,0.382,-0.631,2.04,-0.695,0.285,-0.62
2.43,-0.68,0.411,-0.612,2.12,-0.676,0.35,-0.601
2.37,-0.661,0.513,-0.594,2.18,-0.658,0.418,-0.583
2.26,-0.642,0.559,-0.576,2.19,-0.639,0.493,-0.565
2.07,-0.624,0.634,-0.558,2.17,-0.62,0.548,-0.547
1.92,-0.605,0.721,-0.539,2.02,-0.601,0.611,-0.529
1.77,-0.586,0.773,-0.521,1.88,-0.582,0.694,-0.51
1.64,-0.567,0.815,-0.503,1.75,-0.563,0.731,-0.492
1.49,-0.548,0.887,-0.484,1.67,-0.545,0.786,-0.474
1.38,-0.529,0.968,-0.466,1.54,-0.526,0.848,-0.456
1.24,-0.511,0.929,-0.448,1.4,-0.507,0.946,-0.437
1.12,-0.492,1.06,-0.43,1.28,-0.488,0.899,-0.419
1,-0.473,1.04,-0.411,1.17,-0.469,1.01,-0.401
0.898,-0.454,1.04,-0.393,1.07,-0.45,1,-0.383
0.805,-0.435,1.03,-0.375,0.996,-0.432,1.04,-0.365
0.732,-0.417,1.05,-0.356,0.894,-0.413,1.05,-0.346
0.67,-0.398,1.07,-0.338,0.814,-0.394,1.03,-0.328
0.583,-0.379,1.08,-0.32,0.721,-0.375,1.07,-0.31
0.516,-0.36,1.05,-0.301,0.668,-0.356,1.03,-0.292
0.464,-0.341,1.01,-0.283,0.598,-0.337,1.04,-0.273
0.411,-0.322,1.02,-0.265,0.541,-0.319,0.987,-0.255
0.373,-0.304,0.979,-0.247,0.485,-0.3,1.02,-0.237
0.331,-0.285,0.968,-0.228,0.429,-0.281,0.973,-0.219
0.305,-0.266,0.956,-0.21,0.379,-0.262,0.966,-0.201
0.285,-0.247,0.945,-0.192,0.352,-0.243,0.974,-0.182
0.265,-0.228,0.928,-0.173,0.329,-0.224,0.913,-0.164
0.245,-0.21,0.899,-0.155,0.302,-0.206,0.916,-0.146
0.228,-0.191,0.903,-0.137,0.281,-0.187,0.877,-0.128
0.216,-0.172,0.876,-0.119,0.265,-0.168,0.867,-0.109
0.199,-0.153,0.824,-0.1,0.252,-0.149,0.867,-0.0913
0.177,-0.134,0.832,-0.082,0.231,-0.13,0.88,-0.0731
0.164,-0.115,0.804,-0.0637,0.222,-0.111,0.913,-0.0548
0.151,-0.0966,0.79,-0.0454,0.215,-0.0926,0.897,-0.0366
0.144,-0.0778,0.818,-0.0271,0.207,-0.0738,0.874,-0.0184
0.144,-0.0589,0.818,-0.00885,0.205,-0.0549,0.939,-0.000188
0.133,-0.0401,0.934,0.00944,0.201,-0.0361,1.01,0.018
0.127,-0.0213,0.794,0.0277,0.194,-0.0172,0.897,0.0362
0.171,-0.00247,0.791,0.046,0.208,0.00159,0.916,0.0545
0.189,0.0164,0.763,0.0643,0.266,0.0204,0.915,0.0727
0.117,0.0352,0.804,0.0826,0.171,0.0393,0.924,0.0909
0.12,0.054,0.784,0.101,0.167,0.0581,0.9,0.109
0.113,0.0728,0.775,0.119,0.159,0.0769,0.893,0.127
0.109,0.0916,0.764,0.137,0.143,0.0958,0.884,0.146
0.104,0.11,0.744,0.156,0.132,0.115,0.885,0.164
0.105,0.129,0.752,0.174,0.114,0.133,0.838,0.182
0.1,0.148,0.72,0.192,0.102,0.152,0.844,0.2
0.0953,0.167,0.713,0.211,0.0885,0.171,0.827,0.218
0.085,0.186,0.733,0.229,0.083,0.19,0.793,0.237
0.0757,0.205,0.69,0.247,0.0729,0.209,0.789,0.255
0.0711,0.223,0.684,0.266,0.0699,0.228,0.796,0.273
0.065,0.242,0.684,0.284,0.0623,0.246,0.75,0.291
0.0576,0.261,0.686,0.302,0.0576,0.265,0.742,0.31
0.0539,0.28,0.633,0.32,0.0526,0.284,0.714,0.328
0.0512,0.299,0.627,0.339,0.0505,0.303,0.71,0.346
0.0483,0.317,0.59,0.357,0.0448,0.322,0.682,0.364
0.0435,0.336,0.64,0.375,0.0397,0.341,0.662,0.382
0.0408,0.355,0.614,0.394,0.0337,0.359,0.642,0.401
0.039,0.374,0.6,0.412,0.0307,0.378,0.633,0.419
0.0331,0.393,0.561,0.43,0.0274,0.397,0.642,0.437
0.0288,0.412,0.54,0.448,0.0248,0.416,0.591,0.455
0.0291,0.43,0.51,0.467,0.022,0.435,0.583,0.473
0.0269,0.449,0.508,0.485,0.0182,0.454,0.554,0.492
0.0275,0.468,0.457,0.503,0.0135,0.472,0.477,0.51
0.0243,0.487,0.442,0.522,0.0131,0.491,0.44,0.528
0.0191,0.506,0.433,0.54,0.0109,0.51,0.375,0.546
0.015,0.525,0.416,0.558,0.00836,0.529,0.364,0.565
0.0122,0.543,0.347,0.576,0.00761,0.548,0.331,0.583
0.00855,0.562,0.342,0.595,0.00562,0.567,0.26,0.601
0.00669,0.581,0.32,0.613,0.00497,0.585,0.216,0.619
0.00437,0.6,0.285,0.631,0.0039,0.604,0.174,0.637
0.00372,0.619,0.254,0.65,0.00283,0.623,0.133,0.656
0.00256,0.637,0.214,0.668,0.00232,0.642,0.0768,0.674
0.00195,0.656,0.198,0.686,0.00214,0.661,0.0636,0.692
0.00144,0.675,0.197,0.704,0.000882,0.68,0.052,0.71
0.000929,0.694,0.15,0.723,0.000836,0.699,0.042,0.729
0.000604,0.713,0.117,0.741,0.000511,0.717,0.0238,0.747
0.000279,0.732,0.0898,0.759,0.000371,0.736,0.0232,0.765
0.000279,0.75,0.0545,0.778,0.000279,0.755,0.0166,0.783
0.000372,0.769,0.033,0.796,0.0000928,0.774,0.00829,0.801
0.000186,0.788,0.0138,0.814,0.000139,0.793,0.0105,0.82
0.0000929,0.807,0.0149,0.833,0,0.812,0.00663,0.838
0.000139,0.826,0.0105,0.851,0,0.83,0.00442,0.856
0,0.844,0.00385,0.869,0,0.849,0.00166,0.874
0,0.863,0.00275,0.887,0,0.868,0.00221,0.892
0.0000465,0.882,0.0011,0.906,0.0000464,0.887,0.00111,0.911

==> data/epoch.csv <==
epoch,ap
10,0.473
20,0.517
30,0.541
40,0.529
50,0.526


==> data/noise.csv <==
ratio,tracin-auroc,margin-auroc,loss-auroc,relation-auroc,tracin-ap,margin-ap,loss-ap,relation-ap,tracin-tnr,margin-tnr,loss-tnr,relation-tnr,entropy-auroc,conf-auroc,cwe-auroc,entropy-ap,conf-ap,cwe-ap,entropy-tnr,conf-tnr,cwe-tnr
4,0.889,0.876,0.864,0.917,0.303,0.403,0.328,0.437,0.503,0.346,0.229,0.695,0.79,0.829,0.845,0.153,0.176,0.301,0.115,0.223,0.135
8,0.888,0.875,0.864,0.914,0.415,0.484,0.424,0.526,0.521,0.392,0.276,0.695,0.796,0.836,0.845,0.246,0.282,0.397,0.137,0.27,0.16
12,0.887,0.876,0.865,0.91,0.498,0.544,0.497,0.59,0.556,0.457,0.334,0.687,0.801,0.843,0.845,0.334,0.38,0.471,0.162,0.327,0.188
15,0.885,0.876,0.865,0.904,0.536,0.568,0.53,0.611,0.582,0.505,0.374,0.683,0.803,0.847,0.844,0.389,0.443,0.506,0.181,0.368,0.212

==> data/noise_data.csv <==
data,tracin-auroc,margin-auroc,loss-auroc,relation-auroc,tracin-ap,margin-ap,loss-ap,relation-ap,tracin-tnr,margin-tnr,loss-tnr,relation-tnr,entropy-auroc,conf-auroc,cwe-auroc,entropy-ap,conf-ap,cwe-ap,entropy-tnr,conf-tnr,cwe-tnr
1,0.891,0.878,0.869,0.91,0.408,0.481,0.415,0.502,0.554,0.376,0.26,0.679,0.806,0.844,0.852,0.25,0.289,0.39,0.161,0.255,0.169
2,0.89,0.878,0.868,0.912,0.415,0.486,0.421,0.515,0.541,0.424,0.298,0.692,0.801,0.841,0.85,0.248,0.287,0.394,0.161,0.269,0.184
3,0.886,0.874,0.863,0.912,0.409,0.477,0.418,0.518,0.523,0.412,0.282,0.692,0.797,0.836,0.845,0.248,0.284,0.392,0.144,0.275,0.177
4,0.887,0.875,0.864,0.914,0.412,0.481,0.421,0.523,0.524,0.398,0.284,0.696,0.796,0.837,0.845,0.246,0.283,0.394,0.137,0.277,0.163
5,0.888,0.875,0.864,0.914,0.415,0.484,0.424,0.526,0.521,0.392,0.276,0.695,0.796,0.836,0.845,0.246,0.282,0.397,0.137,0.27,0.16

==> data/ood.csv <==
step,prob-ap,logit-ap,energy-ap,knn-ap,relation-ap,best-ap,prob-tnr,logit-tnr,energy-tnr,knn-tnr,relation-tnr,best-tnr
1,0.82,0.81,0.76,0.811,0.873,0.857,0.43,0.14,0.07,0.518,0.578,0.55
2,0.82,0.81,0.76,0.848,0.872,0.857,0.43,0.14,0.07,0.57,0.614,0.55
3,0.82,0.81,0.76,0.852,0.874,0.857,0.43,0.14,0.07,0.587,0.631,0.55
4,0.82,0.81,0.76,0.854,0.874,0.857,0.43,0.14,0.07,0.59,0.636,0.55

==> data/pr.csv <==
step,9-p,9-r,19-p,19-r,29-p,29-r,39-p,39-r,49-p,49-r
0.01,0.797,0.01,0.904,0.01,0.935,0.01,0.958,0.01,0.959,0.01
0.02,0.784,0.02,0.879,0.02,0.925,0.02,0.95,0.02,0.957,0.02
0.03,0.772,0.03,0.848,0.03,0.916,0.03,0.941,0.03,0.951,0.03
0.04,0.754,0.04,0.819,0.04,0.912,0.04,0.93,0.04,0.943,0.04
0.05,0.741,0.05,0.809,0.05,0.902,0.05,0.918,0.05,0.935,0.05
0.06,0.725,0.06,0.795,0.06,0.893,0.06,0.906,0.06,0.927,0.06
0.07,0.718,0.07,0.785,0.07,0.886,0.07,0.895,0.07,0.919,0.07
0.08,0.712,0.08,0.777,0.08,0.876,0.08,0.884,0.08,0.908,0.08
0.09,0.703,0.09,0.767,0.09,0.866,0.09,0.874,0.09,0.899,0.09
0.1,0.691,0.1,0.762,0.1,0.857,0.1,0.863,0.1,0.888,0.1
0.11,0.684,0.11,0.753,0.11,0.844,0.11,0.855,0.11,0.875,0.11
0.12,0.679,0.12,0.745,0.12,0.833,0.12,0.843,0.12,0.864,0.12
0.13,0.674,0.13,0.738,0.13,0.82,0.13,0.835,0.13,0.849,0.13
0.14,0.667,0.14,0.733,0.14,0.811,0.14,0.825,0.14,0.839,0.14
0.15,0.662,0.15,0.727,0.15,0.798,0.15,0.816,0.15,0.828,0.15
0.16,0.656,0.16,0.721,0.16,0.789,0.16,0.804,0.16,0.815,0.16
0.17,0.65,0.17,0.714,0.17,0.779,0.17,0.793,0.17,0.801,0.17
0.18,0.643,0.18,0.707,0.18,0.771,0.18,0.782,0.18,0.788,0.18
0.19,0.638,0.19,0.702,0.19,0.761,0.19,0.773,0.19,0.778,0.19
0.2,0.633,0.2,0.696,0.2,0.754,0.2,0.762,0.2,0.767,0.2
0.21,0.625,0.21,0.691,0.21,0.746,0.21,0.752,0.21,0.755,0.21
0.22,0.62,0.22,0.684,0.22,0.737,0.22,0.743,0.22,0.743,0.22
0.23,0.613,0.23,0.677,0.23,0.729,0.23,0.733,0.23,0.731,0.23
0.24,0.608,0.24,0.669,0.24,0.722,0.24,0.723,0.24,0.72,0.24
0.25,0.602,0.25,0.663,0.25,0.714,0.25,0.713,0.25,0.709,0.25
0.26,0.595,0.26,0.658,0.26,0.706,0.26,0.703,0.26,0.698,0.26
0.27,0.59,0.27,0.651,0.27,0.698,0.27,0.693,0.27,0.687,0.27
0.28,0.585,0.28,0.645,0.28,0.689,0.28,0.683,0.28,0.677,0.28
0.29,0.579,0.29,0.64,0.29,0.682,0.29,0.674,0.29,0.667,0.29
0.3,0.572,0.3,0.634,0.3,0.673,0.3,0.666,0.3,0.656,0.3
0.31,0.566,0.31,0.629,0.31,0.666,0.31,0.656,0.31,0.645,0.31
0.32,0.561,0.32,0.623,0.32,0.658,0.32,0.647,0.32,0.635,0.32
0.33,0.556,0.33,0.617,0.33,0.651,0.33,0.636,0.33,0.624,0.33
0.34,0.55,0.34,0.611,0.34,0.643,0.34,0.625,0.34,0.613,0.34
0.35,0.544,0.35,0.605,0.35,0.635,0.35,0.614,0.35,0.601,0.35
0.36,0.539,0.36,0.598,0.36,0.626,0.36,0.603,0.36,0.591,0.36
0.37,0.533,0.37,0.591,0.37,0.617,0.37,0.594,0.37,0.58,0.37
0.38,0.527,0.38,0.584,0.38,0.609,0.38,0.585,0.38,0.568,0.38
0.39,0.52,0.39,0.576,0.39,0.601,0.39,0.574,0.39,0.554,0.39
0.4,0.514,0.4,0.57,0.4,0.595,0.4,0.564,0.4,0.541,0.4
0.41,0.508,0.41,0.564,0.41,0.587,0.41,0.552,0.41,0.525,0.41
0.42,0.502,0.42,0.558,0.42,0.58,0.42,0.541,0.42,0.513,0.42
0.43,0.497,0.43,0.552,0.43,0.572,0.43,0.531,0.43,0.504,0.43
0.44,0.491,0.44,0.545,0.44,0.564,0.44,0.52,0.44,0.496,0.44
0.45,0.486,0.45,0.539,0.45,0.556,0.45,0.506,0.45,0.489,0.45
0.46,0.48,0.46,0.534,0.46,0.549,0.46,0.498,0.46,0.483,0.46
0.47,0.474,0.47,0.527,0.47,0.541,0.47,0.492,0.47,0.478,0.47
0.48,0.469,0.48,0.521,0.48,0.534,0.48,0.486,0.48,0.473,0.48
0.49,0.463,0.49,0.515,0.49,0.528,0.49,0.48,0.49,0.468,0.49
0.5,0.457,0.5,0.509,0.5,0.52,0.5,0.474,0.5,0.464,0.5
0.51,0.451,0.51,0.502,0.51,0.513,0.51,0.468,0.51,0.459,0.51
0.52,0.445,0.52,0.497,0.52,0.506,0.52,0.463,0.52,0.455,0.52
0.53,0.439,0.53,0.491,0.53,0.498,0.53,0.459,0.53,0.451,0.53
0.54,0.435,0.54,0.486,0.54,0.491,0.54,0.454,0.54,0.446,0.54
0.55,0.429,0.55,0.48,0.55,0.484,0.55,0.449,0.55,0.441,0.55
0.56,0.424,0.56,0.475,0.56,0.477,0.56,0.445,0.56,0.437,0.56
0.57,0.42,0.57,0.47,0.57,0.469,0.57,0.441,0.57,0.433,0.57
0.58,0.415,0.58,0.465,0.58,0.463,0.58,0.436,0.58,0.429,0.58
0.59,0.41,0.59,0.459,0.59,0.457,0.59,0.432,0.59,0.425,0.59
0.6,0.406,0.6,0.454,0.6,0.45,0.6,0.427,0.6,0.421,0.6
0.61,0.401,0.61,0.449,0.61,0.446,0.61,0.423,0.61,0.417,0.61
0.62,0.397,0.62,0.444,0.62,0.441,0.62,0.419,0.62,0.413,0.62
0.63,0.392,0.63,0.439,0.63,0.436,0.63,0.414,0.63,0.409,0.63
0.64,0.389,0.64,0.434,0.64,0.43,0.64,0.41,0.64,0.405,0.64
0.65,0.385,0.65,0.43,0.65,0.425,0.65,0.406,0.65,0.401,0.65
0.66,0.381,0.66,0.425,0.66,0.421,0.66,0.402,0.66,0.397,0.66
0.67,0.377,0.67,0.42,0.67,0.415,0.67,0.398,0.67,0.393,0.67
0.68,0.373,0.68,0.415,0.68,0.41,0.68,0.393,0.68,0.389,0.68
0.69,0.37,0.69,0.409,0.69,0.404,0.69,0.389,0.69,0.385,0.69
0.7,0.366,0.7,0.402,0.7,0.399,0.7,0.383,0.7,0.38,0.7
0.71,0.363,0.71,0.396,0.71,0.395,0.71,0.379,0.71,0.375,0.71
0.72,0.36,0.72,0.391,0.72,0.39,0.72,0.375,0.72,0.37,0.72
0.73,0.356,0.731,0.386,0.73,0.384,0.73,0.37,0.73,0.365,0.73
0.74,0.351,0.74,0.381,0.74,0.379,0.74,0.365,0.74,0.361,0.74
0.75,0.345,0.75,0.375,0.75,0.373,0.75,0.36,0.75,0.356,0.75
0.76,0.339,0.76,0.369,0.76,0.367,0.76,0.355,0.76,0.351,0.76
0.77,0.332,0.77,0.363,0.77,0.362,0.77,0.351,0.77,0.346,0.77
0.78,0.327,0.78,0.357,0.78,0.356,0.78,0.346,0.78,0.341,0.78
0.79,0.321,0.79,0.351,0.79,0.351,0.79,0.34,0.79,0.336,0.79
0.8,0.314,0.8,0.345,0.8,0.345,0.8,0.334,0.8,0.331,0.8
0.81,0.307,0.81,0.338,0.81,0.339,0.81,0.329,0.81,0.325,0.81
0.82,0.301,0.82,0.331,0.82,0.332,0.82,0.322,0.82,0.32,0.82
0.83,0.294,0.83,0.325,0.83,0.326,0.83,0.316,0.83,0.314,0.83
0.84,0.287,0.84,0.318,0.84,0.319,0.84,0.31,0.84,0.308,0.84
0.85,0.28,0.85,0.31,0.85,0.312,0.85,0.303,0.85,0.301,0.85
0.86,0.273,0.86,0.303,0.86,0.305,0.86,0.295,0.86,0.294,0.86
0.87,0.266,0.87,0.295,0.87,0.297,0.87,0.288,0.87,0.287,0.87
0.88,0.259,0.88,0.286,0.88,0.288,0.88,0.28,0.88,0.279,0.88
0.89,0.25,0.89,0.278,0.89,0.28,0.89,0.273,0.89,0.271,0.89
0.9,0.242,0.9,0.269,0.9,0.271,0.9,0.264,0.9,0.263,0.9
0.91,0.233,0.91,0.258,0.91,0.262,0.91,0.255,0.91,0.255,0.91
0.92,0.224,0.92,0.247,0.92,0.252,0.92,0.245,0.92,0.245,0.92
0.93,0.214,0.93,0.236,0.93,0.24,0.93,0.235,0.93,0.235,0.93
0.94,0.202,0.94,0.223,0.94,0.229,0.94,0.224,0.94,0.225,0.94
0.95,0.19,0.95,0.21,0.95,0.216,0.95,0.212,0.95,0.213,0.95
0.96,0.178,0.96,0.194,0.96,0.201,0.96,0.199,0.96,0.199,0.96
0.97,0.162,0.97,0.178,0.97,0.184,0.97,0.184,0.97,0.184,0.97
0.98,0.143,0.98,0.156,0.98,0.164,0.98,0.166,0.98,0.166,0.98
0.99,0.121,0.99,0.129,0.99,0.137,0.99,0.139,0.99,0.14,0.99


==> data/temperature.csv <==
pow,best-noise,ap-noise,best-ood,ap-ood
1,0.484,0.489,0.857,0.857
2,0.484,0.518,0.857,0.873
3,0.484,0.526,0.857,0.874
4,0.484,0.529,0.857,0.867
5,0.484,0.529,0.857,0.862

